Numerical Instability of Algebraic Rootfinding Methods

We demonstrate that the most popular variants of all common algebraic multidimensional rootfinding algorithms are unstable by analyzing the conditioning of subproblems that are constructed at intermediate steps. In particular, we give multidimensional polynomial systems for which the conditioning of a subproblem can be worse than the conditioning of the original problem by a factor that grows exponentially with the number of variables.

==> D2data.dat <==
x,y,x2,y2,y3,y4,y5,S1,S2,S3,S4,S5,S6,S7
-0.25,15.5,-0.5,13.5969100130081,15.75,15.349485002168,15.25,15.1094917301767,15.2702153977755,15.1094917301767,14.7504697875351,15.352529778863,15.3013772564157,14.6428359091352
-0.5,15,-0.75,12.8469100130081,15.5,15.099485002168,14.5,14.793221767956,15.1363200190914,14.824256001696,13.9180357252266,15.0795285067993,15.0251708444767,14.5396164222202
-0.75,14.5,-1,12.0969100130081,15.25,14.849485002168,13.75,14.3635251631645,14.9094986422705,14.4632280763567,13.1080400481056,14.7115517215047,14.6024072520796,13.5909777902989
-1,14,-1.25,11.3469100130081,15,14.599485002168,13,13.8389792585167,14.6422733623592,13.9872758519039,12.3584911622793,14.3013772564157,14.2512983920723,13.5192232635783
-1.25,13.5,-1.5,10.5969100130081,14.75,14.349485002168,12.25,13.3254351135564,14.3327169449734,13.5531892294095,11.6534410383623,13.7777752895162,13.8845519035832,12.0137745615402
-1.5,13,-1.75,9.84691001300806,14.5,14.099485002168,11.5,12.7281187548739,13.880820400623,13.0481200425477,10.8928927571181,13.2972948342109,13.569430531611,11.1841612180259
-1.75,12.5,-2,9.09691001300806,14.25,13.849485002168,10.75,12.2552073819485,13.4881906359156,12.5634781564882,10.1046714151333,12.8774036161051,13.1248037158202,10.9510710775365
-2,12,-2.25,8.34691001300806,14,13.599485002168,10,11.7616740174678,13.0683114608136,12.0774488804062,9.45673026318715,12.3428399168775,12.6141952351765,9.62640339941535
-2.25,11.5,-2.5,7.59691001300806,13.75,13.349485002168,9.25,11.2598025566669,12.6076094175413,11.5900200152214,8.59046165040306,11.8483563638019,12.1909184901173,8.83173588234625
-2.5,11,-2.75,6.84691001300806,13.5,13.099485002168,8.5,10.7468672335487,12.0969925936693,11.0086290666134,7.90617012221446,11.3868783713155,11.6916050398259,9.15554598660116
-2.75,10.5,-3,6.09691001300806,13.25,12.849485002168,7.75,10.2707831559845,11.684105545532,10.5843464636483,7.10668476934864,10.8702342700456,11.2658541316095,7.38263381189713
-3,10,-3.25,5.34691001300806,13,12.599485002168,7,9.74760868185191,11.1714621603886,10.1164710968885,6.41558483207111,10.3710393374252,10.7606870623766,6.7621934819791
-3.25,9.5,-3.5,4.59691001300806,12.75,12.349485002168,6.25,9.26603725500964,10.6883131189756,9.58692333712603,5.64211087236198,9.88200086175623,10.2700915790712,6.01569458043699
-3.5,9,-3.75,3.84691001300806,12.5,12.099485002168,5.5,8.75335934861088,10.2213279448642,9.13819486983601,4.9132454610508,9.36605843287027,9.74765283956876,5.37965625038034
-3.75,8.5,-4,3.09691001300806,12.25,11.849485002168,4.75,8.25549336981198,9.68713912800463,8.55697733872587,4.42223847110038,8.87582217847298,9.24005726824387,5.52935441499923
-4,8,-4.25,2.34691001300806,12,11.599485002168,4,7.76179503167958,9.15505728033908,8.05476094295451,4.21395759333689,8.38585022678653,8.76039733481606,3.93673417115248
-4.25,7.5,-4.5,1.59691001300806,11.75,11.349485002168,3.25,7.25775737036213,8.68772834357734,7.58627349607846,4.17127020165129,7.87656723529793,8.27100205890968,4.03047518087067
-4.5,7,-4.75,0.846910013008056,11.5,11.099485002168,2.5,6.78217457021349,8.21065561460165,7.08927007868823,4.13388022861037,7.38851686652174,7.76832389947983,3.93742613549083
-4.75,6.5,-5,0.0969100130080565,11.25,10.849485002168,1.75,6.24891622673597,7.72390656604623,6.59863072448983,4.10686954644413,6.85449436417514,7.2364567875204,3.9894069902509
-5,6,-5.25,-0.653089986991944,11,10.599485002168,1,5.73594313177563,7.24491611477137,6.04468750720958,4.09766160093482,6.37393148671726,6.74876743257398,4.02815597444335
-5.25,5.5,-5.5,-1.40308998699194,10.75,10.349485002168,0.25,5.24959398901908,6.67484253245237,5.55248399229775,4.09276919872904,5.85273307491257,6.24623756734184,4.208956449755
-5.5,5,-5.75,-2.15308998699194,10.5,10.099485002168,-0.5,5.30424956876499,6.13805797210932,5.37994561914361,4.09017059775298,5.53278024245535,5.74906436666208,4.04668108369308
-5.75,4.5,-6,-2.90308998699194,10.25,9.84948500216801,-1.25,5.36470835153158,5.8576843081697,5.35008098030974,4.08668145293048,5.55920272663897,5.65727079060808,4.04668108369308
-6,4,-6.25,-3.65308998699194,10,9.59948500216801,-2,5.4181749802573,5.83540519640101,5.31772271206825,4.08592746242618,5.59686482775895,5.69212209779369,4.04668108369308
-6.25,3.5,-6.5,-4.40308998699194,9.75,9.34948500216801,-2.75,5.47502981249291,5.83374545634147,5.29425137469932,4.08524558895253,5.65439528837706,5.74829651487447,4.04668108369308
-6.5,3,-6.75,-5.15308998699194,9.5,9.09948500216801,-3.5,5.53107245534364,5.87341478735166,5.2798514594362,4.08493918722157,5.70131734797733,5.7966613731204,4.04668108369308
-6.75,2.5,-7,-5.90308998699194,9.25,8.84948500216801,-4.25,5.59219326404659,5.8341166234115,5.25020522966217,4.08475388978631,5.7519061290587,5.8491192222726,4.04668108369308
-7,2,-7.25,-6.65308998699194,9,8.59948500216801,-5,5.64904373872101,5.76702840776671,5.23222310907034,4.08470424860593,5.80624948961904,5.91056206550777,4.04668108369308
-7.25,1.5,-7.5,-7.40308998699194,8.75,8.34948500216801,-5.75,5.70493350315951,5.71952950593798,5.21986741614421,4.08464496686514,5.86860506801728,5.97418547704557,4.04668108369308
-7.5,1,-7.75,-8.15308998699194,8.5,8.09948500216801,-6.5,5.76060949992025,5.58239769257636,5.20962234258853,4.14986918359804,5.83449221328791,5.74161145335656,4.04668108369308
-7.75,0.5,-8,-8.90308998699194,8.25,7.84948500216801,-7.25,5.80386365103949,5.49664589979751,5.26816058893676,4.9660708345304,5.90459161559079,5.82751706602924,4.04668108369308
-8,0,-8.25,-9.65308998699194,8,7.59948500216801,-8,5.88047819864454,5.47596930600894,5.28206261207154,6.5812684352693,5.93324542627253,5.83226927884823,4.04668108369308


==> HDdata.dat <==
xh,yhGB,yhMEP,yhtGB,yhtMEP,S8,S9
1,15.698970004336,14,15.5,14,16.255619765855,Inf
2,15.0969100130081,12,15.5,14,15.0795285067993,12.1061235323892
3,13.8927900303521,10,15.5,14,13.2999320155415,11.6669839646912
4,11.4845500650403,8,15.5,14,10.1574455393968,8.06704804057563
5,6.66807013441658,6,15.5,14,2.31830211772913,7.41555504431141
6,-2.96488972683082,4,15.5,14,1.94586675865004,4.03090301762408
7,-22.2308094493256,2,15.5,14,2.13898050910605,3.00312663396108
8,-60.7626488943152,0,15.5,14,2.52730542235667,2.07753786095371


==> NDdata.dat <==
x,y,y2,y3,S1,S2,S3
-0.25,15.5,15.75,15.25,15.1416764135481,15.1094917301767,13.8356640173652
-0.5,15,15.5,14.5,15.0003472607517,14.8406464178842,13.5752842524404
-0.75,14.5,15.25,13.75,14.6993172650877,14.492191772292,13.8718043998746
-1,14,15,13,14.3211213146114,14.1433499974377,13.7887521455009
-1.25,13.5,14.75,12.25,13.8000136532731,13.6684702676006,13.6231624736703
-1.5,13,14.5,11.5,13.3560728347641,13.1299758734976,12.7618829635781
-1.75,12.5,14.25,10.75,12.8559460443739,12.7198194750301,12.3496620667626
-2,12,14,10,12.4034753821474,12.1705433543829,12.6998000827938
-2.25,11.5,13.75,9.25,11.8362258259276,11.7390116851186,11.5949439775165
-2.5,11,13.5,8.5,11.3452114949166,11.1821195337471,10.8457187510847
-2.75,10.5,13.25,7.75,10.8763613974551,10.7222907409362,10.5407411968656
-3,10,13,7,10.3716972647896,10.2120786975015,10.1293828024565
-3.25,9.5,12.75,6.25,9.85273233281431,9.7218856368336,9.45744206145807
-3.5,9,12.5,5.5,9.35978301426973,9.20575810735963,8.98888214974528
-3.75,8.5,12.25,4.75,8.88534204917817,8.69558026464399,9.20676813978595
-4,8,12,4,8.36326032151595,8.12949504522032,8.25567742661801
-4.25,7.5,11.75,3.25,7.83280630715412,7.58075836297967,7.37163474066645
-4.5,7,11.5,2.5,7.36684021275222,7.12527699871069,7.78981393914642
-4.75,6.5,11.25,1.75,6.84407131418731,6.59008557362064,6.87355854570457
-5,6,11,1,6.37417844428524,6.11198637710646,6.35983335598885
-5.25,5.5,10.75,0.25,5.81560811455169,5.72276680818597,5.84376625059923
-5.5,5,10.5,-0.5,5.55833223505166,5.4981100815473,5.18814660940937
-5.75,4.5,10.25,-1.25,5.74997517316743,5.62404154032761,5.11927020161658
-6,4,10,-2,6.00004546140249,5.73548724637062,5.0428712876853
-6.25,3.5,9.75,-2.75,6.25003660969699,5.8874054961798,5.09058613351174
-6.5,3,9.5,-3.5,6.50095986434041,6.1748048614434,5.09565741905808
-6.75,2.5,9.25,-4.25,6.7496949846089,6.41366378337781,4.91635852866461
-7,2,9,-5,6.99959688959077,6.68199411784483,4.57564632440205
-7.25,1.5,8.75,-5.75,7.24988137904257,6.9739509308859,4.50322178096267
-7.5,1,8.5,-6.5,7.50000163122548,7.07839635853964,4.32872355788405
-7.75,0.5,8.25,-7.25,7.74998286226858,7.31802547556548,4.0488366145448
-8,0,8,-8,7.99946048447445,7.31331569087481,4.05713083785389

